Part Localization using Multi-Proposal Consensus for Fine-Grained Categorization

We present a simple deep learning framework to simultaneously predict keypoint locations and their respective visibilities and use those to achieve state-of-the-art performance for fine-grained classification. We show that by conditioning the predictions on object proposals with sufficient image support, our method can do well without complicated spatial reasoning. Instead, inference methods with robustness to outliers, yield state-of-the-art for keypoint localization. We demonstrate the effectiveness of our accurate keypoint localization and visibility prediction on the fine-grained bird recognition task with and without ground truth bird bounding boxes, and outperform existing state-of-the-art methods by over 2%.

==> data/localization-boxes-data.dat <==
boxes	H	T	B
600	82.8	84.4	83.4
550	82.5	84.1	83.7	
500	82.8	84.1	83.0
450	82.6	83.6	82.8
400	82.6	82.91	81.89	
350	82.6	82.1	81.4
300	82.2	82.8	81.7
250	80.68	82.29	81.69
200	81.19	80.89	81.49
150	79.37	81.0	79.32
100	76.66	79	75.65
50	72.3	74.6	67.3
